Constant-factor approximations for asymmetric TSP on nearly-embeddable graphs

In the Asymmetric Traveling Salesperson Problem (ATSP) the goal is to find a closed walk of minimum cost in a directed graph visiting every vertex. We consider the approximability of ATSP on topologically restricted graphs. It has been shown by [Oveis Gharan and Saberi 2011] that there exists polynomial-time constant-factor approximations on planar graphs and more generally graphs of constant orientable genus. This result was extended to non-orientable genus by [Erickson and Sidiropoulos 2014]. We show that for any class of \emph{nearly-embeddable} graphs, ATSP admits a polynomial-time constant-factor approximation. More precisely, we show that for any fixed $k\geq 0$, there exist $\alpha, \beta>0$, such that ATSP on $n$-vertex $k$-nearly-embeddable graphs admits a $\alpha$-approximation in time $O(n^\beta)$. The class of $k$-nearly-embeddable graphs contains graphs with at most $k$ apices, $k$ vortices of width at most $k$, and an underlying surface of either orientable or non-orientable genus at most $k$. Prior to our work, even the case of graphs with a single apex was open. Our algorithm combines tools from rounding the Held-Karp LP via thin trees with dynamic programming. We complement our upper bounds by showing that solving ATSP exactly on graphs of pathwidth $k$ (and hence on $k$-nearly embeddable graphs) requires time $n^{\Omega(k)}$, assuming the Exponential-Time Hypothesis (ETH). This is surprising in light of the fact that both TSP on undirected graphs and Minimum Cost Hamiltonian Cycle on directed graphs are FPT parameterized by treewidth.

==> biclique.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'biclique.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{264.2041626bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61691294)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{biclique.pdf}}%
    \put(0.28693034,0.51991976){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{}}}%
    \put(0.2991358,0.53890874){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_1$}}}%
    \put(0.2991358,0.41779029){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_2$}}}%
    \put(0.2991358,0.29667183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$w_3$}}}%
    \put(0.70415444,0.53890874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_4$}}}%
    \put(0.70415444,0.41779029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_5$}}}%
    \put(0.70415444,0.29667183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_6$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{biclique.pdf}}%
    \put(0.46155449,0.58778655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_{j_{i_1}}+Bx_{j_{i_2}}$}}}%
    \put(0.26059614,0.12457592){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$kx_{j_{i_1}}+BY_2$}}}%
    \put(0.50009414,0.00400303){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.50009414,0.00400303){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{biclique.pdf}}%
    \put(0.73928188,0.12457592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_1+Bkx_{j_{i_2}}$}}}%
  \end{picture}%
\endgroup%


==> gadget1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gadget1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{755.06884766bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72696289)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gadget1.pdf}}%
    \put(0.04399045,0.3565393){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{}}}%
    \put(0.05458551,0.34170622){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{in}$}}}%
    \put(0.88100022,0.34170622){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{out}$}}}%
    \put(0.56314841,0.71677135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{out}$}}}%
    \put(0.37243732,0.71677135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{in}$}}}%
    \put(0.10937711,0.42692076){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^1_1$}}}%
    \put(0.10937711,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^2_1$}}}%
    \put(0.10937711,0.55406148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^3_1$}}}%
    \put(0.18021265,0.57055949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^4_1$}}}%
    \put(0.18021265,0.40527655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^6_1$}}}%
    \put(0.17506649,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^5_1$}}}%
    \put(0.23651784,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^2_2$}}}%
    \put(0.23651784,0.55406148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^3_2$}}}%
    \put(0.30735338,0.57055949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^4_2$}}}%
    \put(0.30735338,0.40527655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^6_2$}}}%
    \put(0.30220722,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^5_2$}}}%
    \put(0.24378302,0.40527655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^1_2$}}}%
    \put(0.21351142,0.55481825){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.74508074,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^2_s$}}}%
    \put(0.81591626,0.57055949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^4_s$}}}%
    \put(0.81591626,0.40527655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^6_s$}}}%
    \put(0.81077011,0.49049112){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v^5_s$}}}%
    \put(0.7523459,0.40527655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^1_s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gadget1.pdf}}%
    \put(0.7523459,0.57055949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v^3_s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gadget1.pdf}}%
    \put(0.02729276,0.08609263){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{in}$}}}%
    \put(0.44050011,0.08609263){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{out}$}}}%
    \put(0.2815742,0.26726816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{out}$}}}%
    \put(0.18621866,0.26726816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{in}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gadget1.pdf}}%
    \put(0.55704577,0.08609263){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{in}$}}}%
    \put(0.97025313,0.08609263){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_\textup{out}$}}}%
    \put(0.81132722,0.26726816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{out}$}}}%
    \put(0.71597168,0.26726816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{in}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gadget1.pdf}}%
    \put(0.47838793,0.34170622){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (a)}}}}%
    \put(0.23258253,0.05987761){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(b_\textup{in},b_\textup{out})$}}}%
    \put(0.76021653,0.05987761){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s\times(a_\textup{in},a_\textup{out})$}}}%
    \put(0.23258253,0.00266429){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (b)}}}}%
    \put(0.76021653,0.00266429){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (c)}}}}%
  \end{picture}%
\endgroup%


==> gadget2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gadget2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{419.31347656bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57099096)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gadget2.pdf}}%
    \put(0.05882243,0.55997966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{in}$}}}%
    \put(0.91736865,0.55997966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_\textup{out}$}}}%
    \put(0.05882243,0.00287859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_\textup{in}$}}}%
    \put(0.93644746,0.00287859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_\textup{out}$}}}%
    \put(0.11605885,0.12116712){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v$}}}%
    \put(0.22290016,0.33103403){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H_{x_1}$}}}%
    \put(0.49000342,0.33103403){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H_{x_2}$}}}%
    \put(0.75710669,0.33103403){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H_{x_3}$}}}%
  \end{picture}%
\endgroup%

